SN 2020wnt: a slow-evolving carbon-rich superluminous supernova with no O II lines and a bumpy light curve

We present the analysis of SN 2020wnt, an unusual hydrogen-poor super-luminous supernova (SLSN-I), at a redshift of 0.032. The light curves of SN 2020wnt are characterised by an early bump lasting $\sim5$ days, followed by a bright main peak. The SN reaches a peak absolute magnitude of M$_{r}^{max}=-20.52\pm0.03$ mag at $\sim77.5$ days from explosion. This magnitude is at the lower end of the luminosity distribution of SLSNe-I, but the rise-time is one of the longest reported to date. Unlike other SLSNe-I, the spectra of SN 2020wnt do not show O II, but strong lines of C II and Si II are detected. Spectroscopically, SN 2020wnt resembles the Type Ic SN 2007gr, but its evolution is significantly slower. Comparing the bolometric light curve to hydrodynamical models, we find that SN 2020wnt luminosity can be explained by radioactive powering. The progenitor of SN 2020wnt is likely a massive and extended star with a pre-SN mass of 80 M$_\odot$ and a pre-SN radius of 15 R$_\odot$ that experiences a very energetic explosion of $45\times10^{51}$ erg, producing 4 M$_\odot$ of $^{56}$Ni. In this framework, the first peak results from a post-shock cooling phase for an extended progenitor, and the luminous main peak is due to a large nickel production. These characteristics are compatible with the pair-instability SN scenario. We note, however, that a significant contribution of interaction with circumstellar material cannot be ruled out.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
